A note on asymptotically exact a posteriori error estimates for mixed Laplace eigenvalue problems

We derive optimal and asymptotically exact a posteriori error estimates for the approximation of the Laplace eigenvalue problem. To do so, we combine two results from the literature. First, we use the hypercircle techniques developed for mixed eigenvalue approximations with Raviart-Thomas Finite elements. In addition, we use the post-processings introduced for the eigenvalue and eigenfunction based on mixed approximations with the Brezzi-Douglas-Marini Finite element. To combine these approaches, we define a novel additional local post-processing for the fluxes that appropriately modifies the divergence. Consequently, the new flux can be used to derive upper bounds and still shows good approximation properties. Numerical examples validate the theory and motivate the use of an adaptive mesh refinement.

==> lshape_order_1_rawdata.dat <==
1482	0.02116125208022801	0.02712412995738589	0.1803795931607975	0.032787427507680114
1875	0.006877758232455733	0.011337027783941522	0.14687650780822548	0.021673158741442964
2892	0.0005220530660281497	0.004470741920163945	0.09277554646478547	0.008688164500658905
3597	0.002188740606605677	0.0017532765375101178	0.05923225637038369	0.003591118566338974
4302	0.0032672941787392773	0.0006751132691782402	0.038550623055980324	0.001569015239235506
5007	0.0036955666837030776	0.000247272931179765	0.026148033402921746	0.0007666160325022799
5712	0.0038655506384035476	7.748747776403775e-05	0.019112490829116466	0.0004481912818909032
6573	0.003526451659441321	1.2262174108101931e-05	0.014243116925456921	0.00027024613732444405
7884	0.0019698430804844236	9.321873701395589e-06	0.00980904171067198	0.0001234644409934677
8979	0.0015594460555590217	3.690420005142414e-06	0.008000798658192431	8.34682167568908e-05
11133	0.0007131823760886391	3.132395395510912e-06	0.005351043856001638	3.560975688810749e-05
13035	0.0004649409188655085	2.174281805267242e-06	0.0041772401673163245	2.120635743087299e-05
16719	0.0002563864096263302	1.1638537511515779e-06	0.0028604603544090785	9.665694025180633e-06
20844	0.00017505732322931067	4.3288527784568487e-07	0.0020592134450180145	5.182481506758916e-06
26889	0.00010140734355346126	1.8280591795871715e-07	0.001365435705609904	2.2734760635160455e-06
32871	6.114718127037122e-05	9.393918887212749e-08	0.0009486108653488308	1.092237381648548e-06
38577	3.889921126720708e-05	7.040302918426278e-08	0.0007258554526058953	6.220854504875137e-07
48156	2.4770371648941136e-05	3.4540295956730915e-08	0.0005149933951495178	3.128606300189944e-07
60096	1.575438916923133e-05	1.8390608147456078e-08	0.00037358537926693064	1.6362397672562523e-07
77265	1.0711788908324138e-05	6.729564461238624e-09	0.00026255795680844455	8.313150949406125e-08
99963	5.999302178594235e-06	3.6211087461879288e-09	0.00017906789970620096	3.8004664496383615e-08
124527	3.723012037326612e-06	1.6861747553775785e-09	0.00012400808042501126	1.8273232938438885e-08
151230	2.4341952880035933e-06	8.65512106429378e-10	8.853813548082995e-05	9.326472800419768e-09
188052	1.5465435510009229e-06	4.82458517581108e-10	6.4453834029394e-05	4.9130146657727564e-09
238806	9.639066647082473e-07	2.4586022107087047e-10	5.63656985592558e-05	3.5505213886229817e-09


==> lshape_order_2_rawdata.dat <==
2420	0.013646292198052024	0.013758998781606024	0.1390903489535988	0.01936643476116156
3064	0.005756406288805138	0.005786223721537809	0.1111333368671857	0.012353798204383235
4476	0.0022742186357316285	0.002295298697264414	0.06997370641151437	0.004896776843005397
5504	0.0008905888400221329	0.0009109156354618619	0.04408616985584341	0.0019437782470728803
6532	0.00034134488510240146	0.00036159948524883134	0.02778586415738202	0.0007722354127191811
7560	0.00012336264992818258	0.00014361137533747126	0.017525906397695808	0.0003073412340484038
8588	3.685499164340911e-05	5.710365303102094e-05	0.01107547456719797	0.00012285024692262344
9616	2.524292273875517e-06	2.2773153538935276e-05	0.0070321501651032315	4.963527517043838e-05
10644	1.1099860664387506e-05	9.149102190519898e-06	0.004516171377362243	2.057994694198329e-05
11672	1.650660855290198e-05	3.742396831540873e-06	0.0029774484856508942	9.049343256725037e-06
12700	1.865227723563123e-05	1.5967454913834445e-06	0.002071057499103277	4.473423159391156e-06
13728	1.9503786143459934e-05	7.452431329824094e-07	0.001572680828862618	2.657469055710256e-06
15238	1.655956787161017e-05	3.5999479131021417e-07	0.001190094964125525	1.5586547926603868e-06
17098	1.2933012639493313e-05	1.4449156893192594e-07	0.0008998259345283872	9.170478577458159e-07
20754	6.134042351391145e-06	6.414824760270221e-08	0.000583419727960367	3.817125360296732e-07
22614	5.847067317432675e-06	2.8035616495003524e-08	0.0004907883604510246	2.798478342767883e-07
28628	1.953395193154961e-06	1.6963188187446576e-08	0.0003085733156297983	1.0521090238510913e-07
34724	8.881198869659102e-07	7.373756716333446e-09	0.00020466988130859182	4.546706804269371e-08
41908	4.0025669889587334e-07	3.5597071956772197e-09	0.00013240217296834754	1.877011351471414e-08
47424	2.9409465618357444e-07	1.677735284033588e-09	0.00010011495155953922	1.0839806141697118e-08
56404	1.7596901180638724e-07	9.314540250215941e-10	7.344102054252945e-05	5.80725268364909e-09
69928	7.560872461453982e-08	4.148112964230677e-10	4.623137820864466e-05	2.2733543917142033e-09
81114	6.155090659376583e-08	1.8025936299181922e-10	3.338074821412403e-05	1.216140666918712e-09
96272	4.3282174289061004e-08	6.977174393796304e-11	2.3338282451064432e-05	6.094320137671336e-10
115380	2.1472784439424686e-08	3.5065284009760944e-11	1.6003054815585497e-05	2.844501802387317e-10


==> lshape_order_3_rawdata.dat <==
3580	0.008012378805405618	0.008029750456108431	0.11562158597398901	0.013373195557517816
4535	0.003380275391672072	0.003382199410363995	0.09364271189783513	0.008769754744876238
7010	0.0013416111732045266	0.0013419472515714403	0.05899174915188179	0.003480106504024277
8725	0.0005323457316084301	0.0005325256143642321	0.037161781279992104	0.001381006928829769
10440	0.0002111668697448721	0.00021133125219385818	0.023410466352671563	0.0005480518236811715
12155	8.37049947701729e-05	8.386784480585163e-05	0.014747895987474073	0.00021750162530210796
13870	3.312155295276398e-05	3.328425352577824e-05	0.009290993085358471	8.632371518652499e-05
15585	1.3047489323625427e-05	1.3210176199152102e-05	0.005853603760536371	3.4265846563046245e-05
17300	5.081091527969761e-06	5.243777380314896e-06	0.0036885646922487133	1.3606679752363001e-05
19015	1.9196245659713895e-06	2.0823108481948793e-06	0.002325277497456255	5.408085769184501e-06
20730	6.649956993953765e-07	8.276814185137482e-07	0.0014674132078930744	2.154471863031057e-06
22445	1.6709579320206558e-07	3.2978176278675164e-07	0.0009284955698136761	8.632743664681197e-07
24160	3.049578012337406e-08	1.3219034933342755e-07	0.0005913475799371701	3.5086230710682357e-07
25875	1.0891016088976357e-07	5.377579803678145e-08	0.00038254555078774455	1.475114432663622e-07
27590	1.40029067452474e-07	2.2657191678376876e-08	0.0002562054940206992	6.681159891113146e-08
29305	1.5237832151626662e-07	1.0307459774594463e-08	0.00018334530538111443	3.4785840347057695e-08
31020	1.5727915503305212e-07	5.406709746580418e-09	0.00014458932840741789	2.2076394076469173e-08
34020	9.944574053122324e-08	2.6839543920686992e-09	0.00011016509376270673	1.275915368265004e-08
38255	9.684967672285438e-08	9.775060760830456e-10	7.764835852804876e-05	6.63586235770091e-09
44400	1.0696204810756171e-08	5.888853849000952e-10	4.807581721884476e-05	2.3509388065808965e-09
50015	8.523754146949614e-09	2.5220536770120816e-10	3.339157423515421e-05	1.145126324720814e-09
56865	7.737810392427491e-09	1.0261835825531307e-10	2.2815098310439976e-05	5.479631090821495e-10
65140	5.097781752283481e-09	4.7485571030847495e-11	1.638732083206425e-05	2.8663812257144836e-10
74765	1.915147151976271e-09	2.1755042212134867e-11	1.1368785669386161e-05	1.3637411260386538e-10
85900	1.1053735704535939e-09	8.697043085703626e-12	7.95240435437604e-06	6.781025344091642e-11

